Wideband Sample Rate Converter Using Cascaded Parallel-serial Structure for Synthetic Instrumentation

A sample rate converter(SRC) is designed to adjust the sampling rate of digital signals flexibly for different application requirements in the broadband signal processing system. In this paper, a novel parallel-serial structure is proposed to improve the bandwidth and flexibility of SRC. The core of this structure is a parallel decimation filter followed by a serial counterpart, the parallel part is designed to process high sampling rate data streams, and the serial part provides high flexibility in decimation factor configuration. A typical combination of cascaded integral comb filter(CIC) and halfband filter is utilized in this structure, the serial recursive loop which limits the processing ability of the CIC filter is transformed into a parallel-pipeline recursive structure. In addition, the symmetry property and zero coefficient of the halfband filter are exploited with the polyphase filter structure to reduce resource utilization and design complexity. In the meantime, the decimation factor of the CIC filter can be adjusted flexibly in a wide range, which is used to improve the system configuration flexibility. This parallel-serial SRC structure was implemented on Xilinx KU115 series field programmable gate array(FPGA), and then applied in a synthetic instrument system. The experiment results demonstrate that the proposed scheme significantly improves the performance of SRC in bandwidth and flexibility.

==> Note.txt <==
\includegraphics{Figure_bitmap/ming7.png}

==> Reference_Book.txt <==
@book{book_cichb,
  title={Multirate signal processing for communication systems},
  author={Harris, Fredric J},
  year={2022},
  publisher={CRC Press}
}

@book{book_polyphase1,
  title={Digital signal processing: Theory and practice},
  author={Rao, K Deergha and Swamy, Madisetti NS},
  year={2018},
  publisher={Springer}
}

@book{book_polyphase2,
  title={Digital signal processing: principles algorithms and applications},
  author={Proakis, John G},
  year={2001},
  publisher={Pearson Education India}
}


==> Reference_Compare.txt <==
@article{compare1,
  title={Design and FPGA implementation of a reconfigurable digital down converter for wideband applications},
  author={Liu, Xue and Yan, Xin-Xin and Wang, Ze-Ke and Deng, Qing-Xu},
  journal={IEEE Transactions on very large scale integration (vlsi) systems},
  volume={25},
  number={12},
  pages={3548--3552},
  year={2017},
  publisher={IEEE}
}

@article{compare2,
  title={High Efficient Polyphase Digital Down Converter on FPGA},
  author={Datta, Debarshi and Dutta, Himadri Sekhar},
  journal={Circuits, Systems, and Signal Processing},
  volume={40},
  number={11},
  pages={5787--5798},
  year={2021},
  publisher={Springer}
}

@article{compare3,
  title={Power-and area-optimized high-level synthesis implementation of a digital down converter for software-defined radio applications},
  author={Sikka, Prateek and Asati, Abhijit R and Shekhar, Chandra},
  journal={Circuits, Systems, and Signal Processing},
  volume={40},
  number={6},
  pages={2883--2894},
  year={2021},
  publisher={Springer}
}

==> Reference_Simulation_Experiment.txt <==
@article{huang2012sample,
  title={Sample rate conversion using B-spline interpolation for OFDM based software defined radios},
  author={Huang, Xiaojing and Guo, Y Jay and Zhang, Jian Andrew},
  journal={IEEE Transactions on Communications},
  volume={60},
  number={8},
  pages={2113--2122},
  year={2012},
  publisher={IEEE}
}

the SRC performance cna be measured by the signal-to-peak distortion ratio (SPDR).

@book{rice2009digital,
  title={Digital communications: a discrete-time approach},
  author={Rice, Michael},
  year={2009},
  publisher={Pearson Education India}
}

==> Reference_Website.txt <==
@manual{CIC_Compiler,
  title={CIC Compiler v4.0 LogiCORE IP Product Guide},
  organization={AMD Xilinx},
  month={Feb.},
  year={2021}
}
@manual{Halfband_Compiler,
  title={FIR Compiler v7.2 LogiCORE IP Product Guide},
  organization={AMD Xilinx},
  month={Oct.},
  year={2022}
}
